X-ray spectral analysis of the neutron star in SNR 1E 0102.2-7219

We re-analysed numerous archival Chandra X-ray observations of the bright supernova remnant (SNR) 1E 0102.2-7219 in the Small Magellanic Cloud, to validate the detection of a neutron star (NS) in the SNR by Vogt et al. (2018). Careful attention to the background is necessary for this spectral analysis. We find that a blackbody + power-law model is a decent fit, suggestive of a relatively strong B field and synchrotron radiation, as in a normal young pulsar, though the thermal luminosity would be unusually high for young pulsars. Among realistic NS atmosphere models, a carbon atmosphere with B = 10^12 G best fits the observed X-ray spectra. Comparing its unusually high thermal luminosity (L_{bol} = 1.1^{+1.6}_{-0.5}*10^34 ergs/s) to other NSs, we find that its luminosity can be explained by the decay of an initially strong magnetic field (as in magnetars or high B-field pulsars) or by slower cooling after the supernova explosion. The nature of the NS in this SNR (and of others in the Magellanic Clouds) could be nicely confirmed by an X-ray telescope with an angular resolution like Chandra, but superior spectral resolution and effective area, such as the Lynx concept.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
